Multiagent Cooperation and Competition with Deep Reinforcement Learning

Multiagent systems appear in most social, economical, and political situations. In the present work we extend the Deep Q-Learning Network architecture proposed by Google DeepMind to multiagent environments and investigate how two agents controlled by independent Deep Q-Networks interact in the classic videogame Pong. By manipulating the classical rewarding scheme of Pong we demonstrate how competitive and collaborative behaviors emerge. Competitive agents learn to play and score efficiently. Agents trained under collaborative rewarding schemes find an optimal strategy to keep the ball in the game as long as possible. We also describe the progression from competitive to collaborative behavior. The present work demonstrates that Deep Q-Networks can become a practical tool for studying the decentralized learning of multiagent systems living in highly complex environments.

==> data_for_plots/collaboration.txt <==
1 0.1 1.0 1551.33333333
1 0.0 1.0 1368.38095238
1 0.0 1.0 1572.57142857
1 0.0 1.0 1934.28571429
1 0.242424242424 1.375 1665.81818182
1 0.444444444444 0.333333333333 2061.18518519
1 0.115384615385 1.66666666667 1491.23076923
1 0.0 1.0 1389.9047619
1 0.0384615384615 3.0 2324.15384615
1 0.0 1.0 1258.85714286
2 0.037037037037 1.0 1741.03703704
2 0.0 1.0 1368.38095238
2 0.0 1.0 1572.57142857
2 0.0 1.0 1934.28571429
2 0.0454545454545 4.0 1750.54545455
2 0.0434782608696 3.0 2668.86956522
2 0.0416666666667 3.0 1577.5
2 0.0 1.0 1389.9047619
2 0.0384615384615 3.0 2324.15384615
2 0.0 1.0 1258.85714286
3 0.037037037037 21.0 592.444444444
3 0.0 1.0 1368.38095238
3 0.0 1.0 1572.57142857
3 0.0 1.0 1934.28571429
3 0.0454545454545 24.0 174.181818182
3 0.0434782608696 24.0 190.956521739
3 0.0416666666667 24.0 434.5
3 0.0 1.0 1389.9047619
3 0.0384615384615 24.0 796.769230769
3 0.0 1.0 1258.85714286
4 0.0 1.0 1577.33333333
4 0.0 1.0 1368.38095238
4 0.0 1.0 1572.57142857
4 0.0 1.0 1934.28571429
4 0.0 1.0 1575.42857143
4 0.0 1.0 2087.04761905
4 0.0 1.0 1628.19047619
4 0.125 4.66666666667 1376.0
4 0.0 1.0 2317.14285714
4 0.0 1.0 1258.85714286
5 0.0454545454545 2.0 1416.90909091
5 0.0454545454545 2.0 2150.90909091
5 0.379310344828 1.45454545455 1424.96551724
5 0.433333333333 1.53846153846 1581.73333333
5 0.354838709677 1.27272727273 1651.22580645
5 0.833333333333 1.2 5186.66666667
5 0.393939393939 1.30769230769 1313.45454545
5 0.34375 1.36363636364 1689.625
5 0.354838709677 1.27272727273 1986.06451613
5 0.333333333333 1.11111111111 1746.66666667
6 0.41935483871 3.76923076923 1737.03225806
6 0.777777777778 3.0 3412.22222222
6 0.5 4.08333333333 2553.83333333
6 0.375 5.0 2579.0
6 0.387096774194 3.08333333333 1582.70967742
6 0.333333333333 6.14285714286 2957.9047619
6 0.571428571429 2.85 1387.77142857
6 0.416666666667 3.26666666667 1206.33333333
6 0.684210526316 2.92307692308 3252.0
6 0.358974358974 3.71428571429 1554.15384615
7 0.51724137931 1.53333333333 1301.93103448
7 0.28 2.57142857143 1541.76
7 0.260869565217 2.83333333333 1531.30434783
7 0.296296296296 2.375 1661.18518519
7 0.296296296296 2.75 1344.2962963
7 0.32 2.625 2143.04
7 0.296296296296 2.625 1528.0
7 0.2 3.6 1368.8
7 1.0 0.785714285714 2088.0
7 0.48275862069 1.64285714286 1269.79310345
8 3.44444444444 0.725806451613 3192.66666667
8 3.125 0.72 3631.0
8 1.54054054054 0.736842105263 1508.97297297
8 2.78947368421 0.754716981132 2996.63157895
8 1.6 0.890625 1224.0
8 3.07142857143 0.720930232558 4272.28571429
8 1.54285714286 0.814814814815 1570.97142857
8 1.51219512195 0.822580645161 1362.43902439
8 3.57894736842 0.735294117647 2953.26315789
8 3.36363636364 0.72972972973 2536.18181818
9 2.06451612903 0.71875 1584.12903226
9 2.17647058824 0.891891891892 1558.70588235
9 3.2380952381 0.867647058824 2675.61904762
9 3.22222222222 0.879310344828 3161.33333333
9 1.64102564103 1.015625 1245.64102564
9 2.6 0.794871794872 3994.13333333
9 2.65217391304 0.885245901639 2444.69565217
9 1.67647058824 0.894736842105 1310.0
9 3.68421052632 0.671428571429 2973.68421053
9 1.875 0.92 1351.9
10 2.8 0.964285714286 2865.0
10 2.52380952381 1.01886792453 2737.14285714
10 2.875 0.753623188406 2331.66666667
10 2.83333333333 0.897058823529 2337.33333333
10 2.12903225806 0.651515151515 1338.32258065
10 2.38888888889 0.720930232558 3317.55555556
10 2.16129032258 0.611940298507 1676.0
10 2.21212121212 0.643835616438 1175.51515152
10 2.80952380952 0.864406779661 2748.0
10 2.27272727273 0.813333333333 1490.3030303
11 4.19047619048 1.125 2553.9047619
11 2.45454545455 1.03703703704 1483.27272727
11 4.0 0.863636363636 2483.45454545
11 3.15 0.936507936508 2853.8
11 2.5 0.885714285714 1551.28571429
11 2.69565217391 1.0 2469.56521739
11 3.52173913043 0.975308641975 2396.52173913
11 2.7037037037 0.931506849315 1797.33333333
11 2.5 0.861538461538 2005.69230769
11 2.02857142857 1.14084507042 1527.31428571
12 4.55 0.549450549451 2675.8
12 5.92307692308 0.467532467532 4319.38461538
12 4.27272727273 0.723404255319 2415.63636364
12 2.33333333333 0.555555555556 1852.0
12 3.07692307692 0.4625 1562.92307692
12 4.92307692308 0.578125 4411.38461538
12 4.64705882353 0.53164556962 3232.47058824
12 4.72727272727 0.557692307692 2389.45454545
12 4.07142857143 0.631578947368 4129.14285714
12 4.72222222222 0.517647058824 3044.44444444
13 4.57142857143 0.697916666667 2560.95238095
13 4.9 0.581632653061 2604.4
13 4.88235294118 0.710843373494 3222.35294118
13 6.33333333333 0.631578947368 3624.26666667
13 2.53125 0.876543209877 1406.0
13 4.6 0.710144927536 3794.66666667
13 3.65517241379 0.547169811321 1595.17241379
13 2.80555555556 0.742574257426 1059.55555556
13 5.06666666667 0.684210526316 3707.73333333
13 4.47826086957 0.825242718447 2240.86956522
14 2.03125 0.723076923077 1456.25
14 3.44444444444 0.822580645161 3137.11111111
14 3.9375 0.746031746032 3543.75
14 4.47058823529 0.631578947368 3309.88235294
14 2.25641025641 0.568181818182 1354.35897436
14 3.46666666667 0.769230769231 3878.13333333
14 2.35483870968 0.753424657534 1598.4516129
14 2.59375 0.626506024096 1545.125
14 4.72222222222 0.6 3102.0
14 1.93548387097 0.783333333333 1317.67741935
15 2.5 0.584615384615 1601.84615385
15 6.1875 0.575757575758 3307.0
15 5.1875 0.626506024096 3398.0
15 4.82352941176 0.756097560976 3193.64705882
15 2.81481481481 0.631578947368 1516.2962963
15 6.77777777778 0.573770491803 6392.0
15 2.59259259259 0.571428571429 1644.2962963
15 4.65 0.548387096774 2649.2
15 3.16666666667 0.463157894737 1699.2
15 5.95238095238 0.488 2395.42857143
16 3.44444444444 0.677419354839 1589.77777778
16 6.53333333333 0.65306122449 3600.0
16 3.58064516129 0.666666666667 1682.58064516
16 6.4 0.614583333333 3611.2
16 3.39285714286 0.684210526316 1603.85714286
16 6.38461538462 0.602409638554 4304.92307692
16 5.4 0.574074074074 2630.6
16 5.95652173913 0.664233576642 2129.56521739
16 8.0 0.589285714286 3801.71428571
16 6.77777777778 0.647540983607 2865.33333333
17 3.86842105263 0.727891156463 1075.47368421
17 3.86956521739 0.842696629213 2361.56521739
17 5.1 0.745098039216 2656.2
17 8.31034482759 0.344398340249 1623.86206897
17 321.0 0.00830737279335 883.333333333
17 3.7037037037 0.83 1917.62962963
17 5.19047619048 0.853211009174 2481.33333333
17 3.45161290323 0.766355140187 1483.09677419
17 4.03846153846 0.67619047619 1880.61538462
17 3.31034482759 0.84375 1372.13793103
18 4.10714285714 0.217391304348 1410.14285714
18 7.0 0.230158730159 2813.77777778
18 10.1538461538 0.310606060606 3933.53846154
18 8.84615384615 0.260869565217 4011.07692308
18 4.36 0.449541284404 1434.08
18 6.90909090909 0.447368421053 5110.54545455
18 3.92 0.285714285714 1810.72
18 4.34615384615 0.309734513274 1155.23076923
18 7.17647058824 0.344262295082 3035.05882353
18 3.79166666667 0.208791208791 1653.83333333
19 4.43333333333 0.451127819549 1335.6
19 5.25 0.579365079365 2137.83333333
19 3.67741935484 0.552631578947 1592.77419355
19 5.30434782609 0.55737704918 2264.0
19 5.41666666667 0.561538461538 2106.16666667
19 5.94117647059 0.633663366337 3208.70588235
19 4.25 0.470588235294 1525.5
19 4.13513513514 0.581699346405 1067.45945946
19 5.39130434783 0.395161290323 2252.69565217
19 4.29032258065 0.511278195489 1596.12903226
20 7.09090909091 0.339743589744 2179.27272727
20 6.0 0.44696969697 2293.63636364
20 6.82352941176 0.370689655172 3053.64705882
20 6.11764705882 0.5 3145.64705882
20 7.29411764706 0.411290322581 2969.88235294
20 5.14285714286 0.462962962963 2537.33333333
20 4.32142857143 0.396694214876 1618.0
20 4.38461538462 0.412280701754 1252.76923077
20 6.0625 0.453608247423 3375.0
20 6.95454545455 0.418300653595 2187.63636364
21 7.7619047619 0.38036809816 2352.95238095
21 5.82608695652 0.529850746269 2243.82608696
21 7.52941176471 0.5546875 3095.52941176
21 7.09523809524 0.395973154362 2422.85714286
21 5.97058823529 0.413793103448 1329.29411765
21 7.78947368421 0.324324324324 2703.78947368
21 8.33333333333 0.5 2776.88888889
21 6.69565217391 0.396103896104 2161.2173913
21 7.15 0.538461538462 2535.8
21 4.92105263158 0.475935828877 1152.63157895
22 8.47058823529 0.625 2905.64705882
22 6.42857142857 0.748148148148 2397.71428571
22 6.75 0.62962962963 2546.4
22 5.80952380952 0.614754098361 2449.33333333
22 4.44736842105 0.644970414201 1188.42105263
22 6.89473684211 0.541984732824 2714.31578947
22 4.03448275862 0.820512820513 1370.34482759
22 4.6 0.753623188406 1461.73333333
22 10.4 0.557692307692 3248.8
22 5.15151515152 0.564705882353 1307.03030303
23 6.2 0.370967741935 2605.0
23 9.0625 0.255172413793 3157.25
23 7.52941176471 0.203125 3008.23529412
23 8.8 0.219696969697 3427.46666667
23 5.13888888889 0.291891891892 1227.77777778
23 6.75 0.288888888889 2575.6
23 7.72222222222 0.273381294964 2810.22222222
23 5.0 0.2125 1211.125
23 6.15789473684 0.290598290598 2778.52631579
23 9.375 0.22 3077.75
24 7.57142857143 0.48427672956 2295.61904762
24 8.7 0.431034482759 2385.4
24 7.78947368421 0.466216216216 2620.42105263
24 8.0 0.6015625 3222.5
24 4.79411764706 0.564417177914 1305.52941176
24 6.05882352941 0.563106796117 3198.82352941
24 7.80952380952 0.414634146341 2303.80952381
24 7.0 0.472049689441 2086.08695652
24 7.64285714286 0.429906542056 3847.71428571
24 7.59090909091 0.502994011976 2132.90909091
25 8.13636363636 0.301675977654 2157.27272727
25 7.66666666667 0.391304347826 2811.55555556
25 6.91304347826 0.396226415094 2136.86956522
25 5.14814814815 0.294964028777 1588.0
25 7.70833333333 0.302702702703 1903.5
25 7.2 0.37037037037 3610.4
25 8.26315789474 0.305732484076 2577.05263158
25 8.31578947368 0.322784810127 2552.84210526
25 5.45833333333 0.328244274809 2143.16666667
25 5.30555555556 0.34554973822 1047.88888889
26 5.36666666667 0.472049689441 1564.13333333
26 9.4 0.468085106383 3351.46666667
26 5.18181818182 0.479532163743 1437.81818182
26 6.45833333333 0.445161290323 2055.66666667
26 5.11428571429 0.474860335196 1208.22857143
26 8.22222222222 0.891891891892 6254.66666667
26 6.5 0.566433566434 2238.90909091
26 7.78260869565 0.446927374302 2000.17391304
26 7.05263157895 0.522388059701 2706.73684211
26 9.26315789474 0.534090909091 2455.36842105
27 5.66666666667 0.566176470588 2139.33333333
27 6.71428571429 0.574468085106 2435.61904762
27 6.34782608696 0.575342465753 2192.52173913
27 6.68181818182 0.571428571429 2290.36363636
27 6.86956521739 0.525316455696 2097.73913043
27 7.1875 0.547826086957 3345.25
27 6.95652173913 0.55625 2120.69565217
27 4.96 0.564516129032 1680.96
27 4.88 0.55737704918 2052.48
27 7.04347826087 0.543209876543 2070.60869565
28 8.63157894737 0.329268292683 2510.73684211
28 9.13333333333 0.357664233577 3376.8
28 8.3 0.427710843373 2384.6
28 6.4 0.453125 2556.8
28 9.64705882353 0.408536585366 2800.23529412
28 11.2 0.392857142857 5334.8
28 4.8 0.479166666667 1639.46666667
28 6.26086956522 0.4375 2150.43478261
28 7.5 0.416666666667 3288.25
28 6.47826086957 0.38255033557 2135.30434783
29 8.09523809524 0.5 2296.0
29 7.55555555556 0.455882352941 2862.66666667
29 8.55 0.479532163743 2413.4
29 7.88235294118 0.432835820896 3038.35294118
29 6.05714285714 0.419811320755 1104.0
29 11.7 0.649572649573 5291.6
29 8.09523809524 0.435294117647 2293.14285714
29 10.95 0.433789954338 2223.6
29 9.5 0.571428571429 3682.0
29 8.34782608696 0.395833333333 2030.95652174
30 8.34782608696 0.307291666667 2009.04347826
30 8.15 0.251533742331 2470.2
30 7.0 0.292857142857 2540.6
30 4.88888888889 0.310606060606 1654.07407407
30 11.0555555556 0.321608040201 2550.66666667
30 5.94117647059 0.326732673267 3218.58823529
30 6.79166666667 0.349693251534 2056.16666667
30 4.76923076923 0.322580645161 1599.84615385
30 6.25 0.28 2600.6
30 9.6 0.359375 2304.0
31 8.72222222222 0.356687898089 2669.33333333
31 9.84615384615 0.21875 3957.84615385
31 7.36842105263 0.3 2602.10526316
31 7.44444444444 0.388059701493 2770.88888889
31 4.08333333333 0.34693877551 1215.33333333
31 9.63636363636 0.283018867925 4887.27272727
31 6.6 0.363636363636 2480.0
31 4.08571428571 0.307692307692 1212.34285714
31 7.27777777778 0.267175572519 2820.22222222
31 9.05882352941 0.279220779221 2836.70588235
32 10.3529411765 0.363636363636 2807.52941176
32 10.8666666667 0.325153374233 3286.93333333
32 9.47058823529 0.372670807453 2860.70588235
32 12.25 0.285714285714 4193.33333333
32 5.0303030303 0.397590361446 1330.78787879
32 8.08333333333 0.350515463918 4598.0
32 12.0769230769 0.375796178344 3807.69230769
32 10.3125 0.29696969697 3030.0
32 10.75 0.325581395349 4373.33333333
32 10.625 0.335294117647 2984.5
33 7.6 0.302631578947 2457.2
33 7.05263157895 0.268656716418 2716.0
33 5.29032258065 0.219512195122 1480.64516129
33 7.9 0.151898734177 2477.8
33 6.375 0.320261437908 2051.0
33 7.25 0.206896551724 3333.75
33 8.15 0.19018404908 2449.4
33 9.0 0.138888888889 2374.0
33 6.39130434783 0.244897959184 2183.82608696
33 9.3 0.215053763441 2313.0
34 7.66666666667 0.39751552795 2365.9047619
34 6.45833333333 0.335483870968 2102.83333333
34 8.38888888889 0.370860927152 2774.0
34 8.31578947368 0.284810126582 2639.15789474
34 6.86956521739 0.246835443038 2112.34782609
34 7.28571428571 0.303921568627 3924.28571429
34 9.38888888889 0.325443786982 2702.44444444
34 5.76 0.340277777778 1565.12
34 7.05882352941 0.391666666667 3115.76470588
34 5.42105263158 0.373786407767 1095.05263158
35 7.47619047619 0.273885350318 2371.61904762
35 10.0 0.364285714286 3675.14285714
35 7.95 0.314465408805 2438.4
35 7.47826086957 0.313953488372 2120.69565217
35 5.78125 0.335135135135 1150.0
35 6.375 0.323529411765 3425.25
35 8.2 0.274390243902 2451.4
35 12.5 0.234285714286 3417.14285714
35 9.0 0.285714285714 3767.42857143
35 8.27272727273 0.32967032967 2149.81818182
36 7.75 0.290322580645 3227.25
36 8.38461538462 0.266055045872 4095.69230769
36 7.4375 0.260504201681 3227.5
36 7.0 0.268907563025 3062.82352941
36 11.3333333333 0.183823529412 1894.66666667
36 6.5 0.13986013986 2321.27272727
36 4.35294117647 0.337837837838 1407.41176471
36 8.72222222222 0.331210191083 2671.55555556
36 6.3125 0.227722772277 3382.0
36 6.95 0.258992805755 2522.6
37 9.29411764706 0.189873417722 2913.41176471
37 5.03703703704 0.154411764706 1682.51851852
37 9.83333333333 0.180790960452 2699.77777778
37 7.9 0.208860759494 2479.4
37 8.75 0.177142857143 2409.8
37 7.375 0.21186440678 3389.0
37 8.31818181818 0.185792349727 2166.54545455
37 7.81818181818 0.18023255814 2138.90909091
37 9.29411764706 0.208860759494 2935.05882353
37 9.72222222222 0.182857142857 2673.77777778
38 4.65217391304 0.233644859813 1413.73913043
38 5.22222222222 0.184397163121 1483.40740741
38 6.08695652174 0.192857142857 2190.26086957
38 7.65217391304 0.204545454545 2089.04347826
38 5.15384615385 0.149253731343 1370.0
38 4.13043478261 0.178947368421 2359.65217391
38 5.20833333333 0.144 1733.33333333
38 4.69565217391 0.148148148148 1782.43478261
38 5.79166666667 0.179856115108 2129.83333333
38 5.0 0.16 1324.0
39 8.83333333333 0.245283018868 2704.44444444
39 8.21052631579 0.211538461538 2609.68421053
39 9.57142857143 0.228855721393 2183.04761905
39 10.9333333333 0.30487804878 3325.86666667
39 9.6 0.223958333333 2326.4
39 8.18181818182 0.366666666667 5138.90909091
39 8.0 0.181818181818 2161.27272727
39 8.81818181818 0.180412371134 2021.27272727
39 8.05555555556 0.262068965517 2794.22222222
39 7.95 0.22641509434 2439.4
40 9.2380952381 0.180412371134 2274.66666667
40 9.76923076923 0.181102362205 4112.61538462
40 8.60869565217 0.131313131313 2042.26086957
40 7.70833333333 0.183783783784 1999.66666667
40 6.65517241379 0.124352331606 1176.13793103
40 9.0 0.155555555556 3527.73333333
40 7.04347826087 0.172839506173 2151.13043478
40 9.40909090909 0.169082125604 2054.54545455
40 8.94117647059 0.151315789474 2979.05882353
40 6.8 0.151960784314 1512.13333333
41 4.86206896552 0.31914893617 1281.51724138
41 7.57894736842 0.284722222222 2644.42105263
41 6.6 0.171717171717 1523.2
41 13.0 0.0802675585284 1999.13043478
41 482.25 0.00622083981337 1316.0
41 95.6 0.0240585774059 3096.8
41 25.2727272727 0.0719424460432 1813.63636364
41 5.07142857143 0.281690140845 1392.57142857
41 7.7619047619 0.300613496933 2340.38095238
41 8.0 0.220238095238 2282.85714286
42 4.09677419355 0.566929133858 1304.90322581
42 6.47619047619 0.286764705882 2423.42857143
42 4.875 0.376068376068 1828.33333333
42 9.53333333333 0.398601398601 3393.33333333
42 5.37037037037 0.310344827586 1257.03703704
42 4.68181818182 0.330097087379 2462.90909091
42 6.26086956522 0.402777777778 2159.30434783
42 5.3 0.232704402516 1393.73333333
42 6.10526315789 0.387931034483 2776.21052632
42 4.89285714286 0.372262773723 1241.28571429
43 8.28571428571 0.316091954023 2250.28571429
43 6.19047619048 0.307692307692 2450.0952381
43 7.89473684211 0.286666666667 2610.10526316
43 6.52173913043 0.3 2146.43478261
43 8.86363636364 0.338461538462 2092.36363636
43 7.13333333333 0.327102803738 3612.26666667
43 5.83333333333 0.357142857143 2071.66666667
43 9.3125 0.335570469799 3127.75
43 8.4375 0.340740740741 3200.75
43 17.5714285714 0.121951219512 1977.14285714
44 89.9090909091 0.0262891809909 2532.72727273
44 59.9166666667 0.0417246175243 2999.33333333
44 62.1764705882 0.0274361400189 1590.11764706
44 33.7058823529 0.0628272251309 2335.05882353
44 32.3333333333 0.0589101620029 1626.0952381
44 39.8888888889 0.0779944289694 5466.22222222
44 6.16 0.24025974026 1472.8
44 211.714285714 0.0114709851552 2281.14285714
44 71.6363636364 0.0228426395939 3309.45454545
44 69.3076923077 0.0188679245283 2347.69230769
45 8.7619047619 0.146739130435 2232.95238095
45 9.875 0.20253164557 3138.75
45 9.1 0.241758241758 2382.0
45 10.5 0.160714285714 3071.5
45 14.4090909091 0.13880126183 1867.27272727
45 8.9 0.258426966292 5628.8
45 7.85 0.191082802548 2511.0
45 9.82608695652 0.154867256637 1880.34782609
45 8.10526315789 0.201298701299 2616.21052632
45 9.95 0.150753768844 2310.2
46 6.6 0.0984848484848 2558.2
46 6.95833333333 0.191616766467 2032.33333333
46 7.20833333333 0.179190751445 1970.5
46 22.1666666667 0.0526315789474 2412.88888889
46 5.16 0.240310077519 1321.6
46 5.80952380952 0.213114754098 2520.95238095
46 63.9375 0.0175953079179 1712.75
46 7.5 0.166666666667 1975.0
46 6.63636363636 0.164383561644 2279.63636364
46 277.0 0.0108303249097 1943.33333333
47 17.6111111111 0.10094637224 2529.55555556
47 30.1666666667 0.0662983425414 2136.22222222
47 6.55172413793 0.184210526316 1547.86206897
47 19.5454545455 0.0813953488372 1939.45454545
47 33.8947368421 0.0621118012422 1756.84210526
47 21.8 0.0550458715596 3166.13333333
47 153.111111111 0.00798258345428 2196.88888889
47 6.0 0.211538461538 1444.15384615
47 6.45833333333 0.154838709677 1931.66666667
47 9.04166666667 0.152073732719 1990.0
48 111.363636364 0.0212244897959 1960.0
48 134.727272727 0.00944669365722 1493.45454545
48 108.727272727 0.0167224080268 2244.0
48 81.1538461538 0.024644549763 2140.0
48 143.363636364 0.0120481927711 1105.81818182
48 18.9090909091 0.173076923077 4577.09090909
48 196.0 0.00573979591837 1994.5
48 202.625 0.00801974090068 1792.5
48 228.285714286 0.00500625782228 1908.0
48 48.1875 0.0363164721141 2170.0
49 408.2 0.00342969132778 469.6
49 330.0 0.00555555555556 684.0
49 405.2 0.00394866732478 580.0
49 525.75 0.00142653352354 355.0
49 467.0 0.00749464668094 1326.0
49 262.571428571 0.00924918389554 1040.57142857
49 228.142857143 0.0100187852223 2081.14285714
49 332.166666667 0.00200702458605 759.333333333
49 312.2 0.00960922485586 3121.6
49 305.6 0.0183246073298 3053.6


==> data_for_plots/competition.txt <==
1 0.0 1.0 1577.33333333
1 0.0 1.0 1368.38095238
1 0.0416666666667 4.0 2607.0
1 0.0 1.0 1934.28571429
1 0.0 1.0 1575.42857143
1 0.0 1.0 2087.04761905
1 0.0 1.0 1628.19047619
1 0.0 1.0 1389.9047619
1 0.0 1.0 2317.14285714
1 0.0 1.0 1258.85714286
2 0.0384615384615 5.0 1585.53846154
2 0.0384615384615 4.0 2112.15384615
2 0.0 1.0 1527.23809524
2 0.0416666666667 3.0 2056.83333333
2 0.0416666666667 7.0 1839.83333333
2 0.0416666666667 5.0 1655.33333333
2 0.03125 14.0 1088.625
2 0.0 1.0 986.095238095
2 0.03125 9.0 1874.0
2 0.0 1.0 713.523809524
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
3 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
4 0.0 1.0 61.7142857143
5 0.0454545454545 22.0 63.6363636364
5 0.0454545454545 22.0 63.6363636364
5 0.192307692308 5.6 63.3846153846
5 0.0454545454545 22.0 63.6363636364
5 0.0454545454545 22.0 63.6363636364
5 0.0454545454545 22.0 63.6363636364
5 0.0454545454545 22.0 63.6363636364
5 0.0454545454545 22.0 63.6363636364
5 0.0454545454545 22.0 63.6363636364
5 0.0454545454545 22.0 63.6363636364
6 0.951219512195 1.4358974359 61.8536585366
6 0.757575757576 1.76 61.8181818182
6 1.05555555556 1.42105263158 79.2222222222
6 0.975609756098 1.625 61.8536585366
6 0.769230769231 1.73333333333 61.9487179487
6 1.03125 1.57575757576 61.375
6 1.09090909091 1.13888888889 61.3333333333
6 0.675 2.11111111111 61.7
6 0.742857142857 2.07692307692 61.8285714286
6 0.95 1.65789473684 61.9
7 1.2 1.45833333333 83.4
7 1.40540540541 1.40384615385 62.7027027027
7 1.1875 1.63157894737 67.625
7 1.19444444444 1.48837209302 101.111111111
7 1.25806451613 1.61538461538 107.35483871
7 0.941176470588 1.6875 93.6470588235
7 1.275 1.50980392157 62.1
7 1.25 1.45714285714 62.0
7 1.19512195122 1.55102040816 83.6097560976
7 1.225 1.51020408163 65.2
8 1.16666666667 1.38095238095 130.666666667
8 1.125 1.6 75.9
8 1.51351351351 1.14285714286 64.5405405405
8 0.8 1.5 198.666666667
8 1.05882352941 1.52777777778 64.4705882353
8 1.30769230769 1.3137254902 62.6666666667
8 1.55555555556 1.10714285714 73.8888888889
8 1.4375 1.39130434783 65.0
8 1.15 1.4347826087 65.9
8 1.66666666667 1.13333333333 69.6666666667
9 1.86842105263 0.87323943662 554.210526316
9 2.125 0.882352941176 490.2
9 2.1875 0.828571428571 272.125
9 1.69696969697 0.892857142857 119.272727273
9 2.0 0.986842105263 385.684210526
9 2.05714285714 0.888888888889 481.828571429
9 2.52631578947 0.791666666667 426.947368421
9 1.72222222222 0.967741935484 198.222222222
9 1.61290322581 0.9 222.709677419
9 1.70731707317 0.785714285714 329.073170732
10 1.44117647059 1.42857142857 93.7647058824
10 2.13888888889 0.948051948052 70.2222222222
10 2.0243902439 1.32530120482 62.4390243902
10 2.45714285714 1.36046511628 61.7142857143
10 2.16666666667 1.33333333333 61.6666666667
10 1.89743589744 1.43243243243 131.58974359
10 2.2 1.37662337662 72.1142857143
10 1.66666666667 1.61666666667 61.7777777778
10 2.02564102564 1.35443037975 73.8461538462
10 1.82857142857 1.28125 61.3714285714
11 2.36363636364 1.10256410256 169.575757576
11 2.21951219512 1.14285714286 201.951219512
11 2.23076923077 1.16091954023 440.512820513
11 2.31578947368 1.125 340.210526316
11 1.87179487179 1.39726027397 370.051282051
11 2.3 1.19565217391 199.5
11 1.86842105263 1.2676056338 326.947368421
11 2.33333333333 1.20879120879 167.897435897
11 2.02941176471 1.24637681159 467.529411765
11 1.90243902439 1.15384615385 121.951219512
12 1.97058823529 1.19402985075 636.0
12 2.30303030303 0.973684210526 507.515151515
12 2.6875 1.04651162791 770.75
12 2.65 1.08490566038 282.1
12 2.48571428571 1.01149425287 433.257142857
12 3.0 0.882352941176 788.588235294
12 2.875 1.01739130435 563.5
12 2.87878787879 1.01052631579 635.636363636
12 2.30303030303 1.05263157895 838.545454545
12 2.63414634146 1.10185185185 716.682926829
13 2.5 1.08421052632 506.421052632
13 2.375 1.28947368421 265.25
13 2.32432432432 1.16279069767 256.648648649
13 2.53658536585 1.15384615385 544.390243902
13 2.51219512195 1.19417475728 289.756097561
13 2.14634146341 1.18181818182 576.0
13 2.22222222222 1.175 491.888888889
13 2.0243902439 1.20481927711 351.12195122
13 1.84210526316 1.42857142857 745.263157895
13 1.83783783784 1.38235294118 259.135135135
14 2.46153846154 0.947916666667 319.282051282
14 2.92105263158 0.918918918919 797.684210526
14 3.35483870968 0.913461538462 125.161290323
14 3.11764705882 0.924528301887 572.352941176
14 2.61764705882 0.808988764045 454.823529412
14 3.02941176471 0.825242718447 369.058823529
14 3.32432432432 0.918699186992 589.081081081
14 2.82926829268 0.801724137931 627.317073171
14 3.61538461538 0.787234042553 139.58974359
14 2.875 0.95652173913 343.2
15 2.97368421053 1.19469026549 417.263157895
15 2.71794871795 1.17924528302 273.025641026
15 2.5 1.1875 525.875
15 2.30555555556 1.27710843373 597.555555556
15 2.575 1.14563106796 313.7
15 2.65789473684 1.25742574257 319.894736842
15 2.39024390244 1.17346938776 423.804878049
15 2.42424242424 1.2125 341.939393939
15 2.84615384615 1.2972972973 399.282051282
15 2.34285714286 1.24390243902 399.542857143
16 2.66666666667 1.21875 163.111111111
16 2.45 1.18367346939 299.7
16 3.07317073171 1.07936507937 295.12195122
16 3.72222222222 1.02985074627 241.888888889
16 3.4358974359 1.08955223881 118.256410256
16 3.13157894737 1.15966386555 424.105263158
16 3.21212121212 1.17924528302 322.545454545
16 2.875 1.17391304348 214.5
16 3.25 0.946153846154 443.9
16 2.94117647059 1.17 244.117647059
17 3.42105263158 1.06153846154 84.3157894737
17 3.44117647059 1.15384615385 78.5882352941
17 3.34285714286 1.20512820513 145.371428571
17 3.35 1.29104477612 176.8
17 3.62162162162 1.09701492537 62.0540540541
17 3.03571428571 1.47058823529 61.4285714286
17 3.17073170732 1.17692307692 81.4634146341
17 4.16666666667 1.13333333333 62.0
17 3.625 1.21551724138 81.375
17 2.575 1.40776699029 79.1
18 3.36585365854 1.0652173913 451.609756098
18 3.90909090909 1.00775193798 579.636363636
18 3.86486486486 1.02797202797 675.675675676
18 3.72727272727 1.0243902439 534.303030303
18 3.60526315789 1.02919708029 360.631578947
18 3.30769230769 1.00775193798 395.794871795
18 3.91666666667 1.02836879433 386.111111111
18 3.97368421053 0.953642384106 535.578947368
18 3.375 1.03703703704 937.25
18 3.06060606061 1.15841584158 629.818181818
19 3.7 0.932432432432 500.5
19 3.62068965517 0.914285714286 432.137931034
19 3.80487804878 0.903846153846 537.073170732
19 3.78947368421 0.916666666667 601.157894737
19 3.775 0.933774834437 788.4
19 3.32258064516 0.873786407767 773.935483871
19 3.33333333333 0.890909090909 746.909090909
19 3.34210526316 1.0157480315 451.263157895
19 3.74074074074 0.831683168317 336.148148148
19 4.125 0.915151515152 631.0
20 4.35897435897 0.894117647059 487.58974359
20 3.925 0.828025477707 747.1
20 3.55882352941 1.09917355372 489.294117647
20 3.89189189189 1.00694444444 428.108108108
20 3.85714285714 1.05185185185 337.371428571
20 4.08333333333 1.0 372.444444444
20 4.07894736842 0.909677419355 504.947368421
20 4.3 1.0 386.7
20 3.28947368421 1.04 458.421052632
20 3.825 0.954248366013 572.5
21 3.63333333333 1.08256880734 212.4
21 5.05405405405 0.957219251337 125.081081081
21 3.36111111111 1.1652892562 213.333333333
21 4.56666666667 1.02189781022 268.133333333
21 3.09090909091 1.27450980392 128.121212121
21 4.22222222222 1.24342105263 249.0
21 4.22857142857 1.04054054054 93.2571428571
21 3.88235294118 1.19696969697 254.117647059
21 3.52777777778 1.11023622047 173.888888889
21 4.46341463415 1.06557377049 100.097560976
22 3.92857142857 1.08181818182 158.571428571
22 4.02631578947 1.03921568627 278.105263158
22 4.72972972973 0.954285714286 243.135135135
22 3.78787878788 1.072 173.090909091
22 4.33333333333 1.0 142.545454545
22 4.44444444444 1.0 209.0
22 3.5 1.15178571429 148.5
22 4.24324324324 1.05095541401 249.189189189
22 3.625 0.98275862069 137.5
22 3.62962962963 1.17346938776 193.037037037
23 3.92682926829 0.937888198758 516.585365854
23 4.73170731707 0.922680412371 561.658536585
23 4.40540540541 0.938650306748 356.108108108
23 4.69444444444 1.07100591716 635.888888889
23 4.5 0.918128654971 542.736842105
23 3.59259259259 0.948453608247 180.296296296
23 3.86842105263 1.01360544218 500.631578947
23 3.88571428571 1.05882352941 477.142857143
23 4.09090909091 0.896296296296 309.939393939
23 4.25641025641 0.909638554217 391.794871795
24 4.125 1.07272727273 200.3
24 4.71794871795 1.08152173913 171.897435897
24 4.03571428571 1.09734513274 129.857142857
24 4.47368421053 1.12941176471 108.736842105
24 3.67741935484 1.18421052632 104.387096774
24 4.75 1.05263157895 265.25
24 3.63333333333 0.935779816514 158.133333333
24 4.12195121951 1.1124260355 67.9024390244
24 4.12121212121 1.00735294118 203.272727273
24 4.3125 0.920289855072 147.625
25 4.58333333333 1.01212121212 736.222222222
25 4.81818181818 0.962264150943 1110.3030303
25 3.92307692308 1.07189542484 808.102564103
25 5.18918918919 0.838541666667 780.540540541
25 4.9 0.928571428571 698.0
25 5.25806451613 0.883435582822 733.290322581
25 5.10344827586 0.905405405405 992.551724138
25 4.61290322581 0.937062937063 572.774193548
25 4.625 0.891891891892 812.375
25 4.75675675676 0.943181818182 493.72972973
26 3.88571428571 1.05147058824 104.685714286
26 3.07894736842 1.38461538462 186.947368421
26 3.87804878049 0.968553459119 278.341463415
26 4.05128205128 1.10759493671 107.794871795
26 3.80487804878 0.987179487179 233.268292683
26 3.34375 1.23364485981 211.875
26 3.76315789474 1.13286713287 264.210526316
26 3.5 1.36842105263 222.526315789
26 4.05263157895 1.20779220779 246.736842105
26 4.45945945946 0.945454545455 111.891891892
27 5.55555555556 0.93 368.777777778
27 4.54838709677 1.0 453.290322581
27 4.82926829268 0.994949494949 456.975609756
27 4.48717948718 0.897142857143 616.205128205
27 4.47058823529 0.960526315789 349.294117647
27 4.05555555556 1.06164383562 419.777777778
27 4.17142857143 1.15753424658 501.6
27 4.7027027027 1.06896551724 599.567567568
27 4.575 0.928961748634 858.3
27 4.10256410256 1.0625 415.487179487
28 4.83333333333 0.988505747126 315.666666667
28 5.28947368421 0.935323383085 265.473684211
28 4.425 1.11299435028 443.6
28 4.28205128205 1.16167664671 194.871794872
28 4.83783783784 1.03351955307 324.540540541
28 4.03125 1.16279069767 184.25
28 5.0 0.965 311.2
28 4.5 1.16049382716 349.777777778
28 4.60526315789 1.08571428571 554.315789474
28 5.475 0.867579908676 251.7
29 5.02777777778 0.922651933702 242.0
29 5.35294117647 1.06593406593 131.058823529
29 4.46153846154 1.10344827586 223.692307692
29 4.24324324324 1.22292993631 98.4864864865
29 4.60975609756 1.14285714286 277.268292683
29 4.75609756098 1.06666666667 437.658536585
29 4.45945945946 1.08484848485 305.621621622
29 5.075 0.980295566502 297.3
29 4.57894736842 0.948275862069 326.210526316
29 4.97058823529 1.04733727811 184.823529412
30 4.57142857143 1.00625 304.685714286
30 4.14814814815 1.125 62.8148148148
30 4.66666666667 0.827380952381 169.888888889
30 4.85714285714 1.01764705882 101.942857143
30 4.86111111111 0.914285714286 192.555555556
30 4.78571428571 1.10447761194 179.0
30 5.0 0.965714285714 198.057142857
30 4.90625 0.859872611465 123.25
30 4.11111111111 1.09459459459 142.555555556
30 4.38235294118 1.08053691275 134.823529412
31 5.13157894737 0.953846153846 185.789473684
31 5.21621621622 1.0932642487 68.1081081081
31 6.075 0.938271604938 102.2
31 6.12121212121 0.90099009901 121.212121212
31 5.68292682927 0.896995708155 113.853658537
31 5.38888888889 0.876288659794 112.111111111
31 5.94594594595 0.959090909091 131.243243243
31 6.02631578947 0.921397379913 140.631578947
31 5.825 0.952789699571 128.5
31 5.05 1.12871287129 121.2
32 5.5 0.914141414141 94.6666666667
32 5.97368421053 0.907488986784 182.421052632
32 5.08108108108 1.04787234043 139.027027027
32 5.35483870968 1.1686746988 136.258064516
32 5.5 1.02525252525 259.888888889
32 5.63636363636 1.09139784946 292.363636364
32 5.9512195122 0.852459016393 311.707317073
32 4.75 1.18128654971 273.111111111
32 5.36111111111 0.932642487047 410.222222222
32 6.09090909091 0.950248756219 240.363636364
33 4.46153846154 1.12643678161 255.794871795
33 5.84375 0.96256684492 242.125
33 5.31034482759 0.948051948052 419.310344828
33 4.70588235294 1.0625 518.470588235
33 5.08823529412 1.03468208092 309.647058824
33 5.34285714286 1.06951871658 691.885714286
33 4.78048780488 1.0306122449 407.12195122
33 5.075 0.940886699507 473.2
33 4.85365853659 0.964824120603 336.780487805
33 4.775 1.13612565445 293.7
34 6.76923076923 1.01136363636 62.7692307692
34 4.90322580645 0.921052631579 62.3225806452
34 6.175 0.967611336032 64.2
34 6.12820512821 0.970711297071 63.1794871795
34 5.6 1.00510204082 112.0
34 6.9 0.873188405797 64.0
34 6.19512195122 1.03149606299 89.5609756098
34 5.78378378378 0.92523364486 68.1081081081
34 5.61538461538 0.899543378995 63.8974358974
34 6.39473684211 0.880658436214 65.6842105263
35 6.12195121951 0.92828685259 447.12195122
35 6.07894736842 0.839826839827 406.736842105
35 5.79411764706 1.05076142132 347.764705882
35 6.80487804878 0.853046594982 343.219512195
35 5.51428571429 1.02590673575 435.314285714
35 6.28125 0.880597014925 717.5
35 7.05263157895 0.899253731343 402.421052632
35 5.82857142857 0.96568627451 527.085714286
35 6.52941176471 0.927927927928 504.941176471
35 5.93548387097 0.940217391304 284.774193548
36 5.75757575758 0.894736842105 131.515151515
36 6.58333333333 0.738396624473 279.555555556
36 6.31578947368 0.758333333333 310.0
36 5.53658536585 0.88986784141 259.12195122
36 6.11428571429 0.771028037383 238.285714286
36 6.19444444444 0.775784753363 256.666666667
36 6.03125 0.875647668394 260.625
36 5.10256410256 0.904522613065 178.461538462
36 5.09756097561 0.942583732057 312.585365854
36 5.31428571429 0.89247311828 158.857142857
37 5.75757575758 0.857894736842 298.666666667
37 5.85714285714 0.868292682927 294.514285714
37 5.62857142857 0.852791878173 82.9714285714
37 5.88888888889 0.948113207547 549.444444444
37 6.65853658537 0.765567765568 315.902439024
37 6.21951219512 0.886274509804 500.585365854
37 5.72727272727 0.883597883598 225.696969697
37 5.44736842105 0.95652173913 241.684210526
37 5.64864864865 0.952153110048 284.324324324
37 5.48275862069 0.849056603774 79.3103448276
38 5.07692307692 0.964646464646 80.5128205128
38 6.16666666667 0.954954954955 129.777777778
38 5.975 0.983263598326 160.4
38 5.80555555556 0.942583732057 70.3333333333
38 5.6 1.01785714286 73.0
38 5.83783783784 0.967592592593 98.4864864865
38 5.875 0.893617021277 112.3
38 5.90625 0.883597883598 200.875
38 6.15384615385 0.858333333333 70.4615384615
38 6.0 0.854166666667 102.1
39 6.32352941176 0.818604651163 155.882352941
39 5.75 0.886956521739 167.1
39 5.775 0.935064935065 124.1
39 6.05405405405 0.861607142857 173.081081081
39 6.42105263158 0.737704918033 194.631578947
39 5.52777777778 0.91959798995 110.444444444
39 5.63414634146 0.978354978355 165.756097561
39 6.51219512195 0.812734082397 100.0
39 5.45945945946 0.891089108911 342.378378378
39 5.0 1.005 143.6
40 4.525 0.994475138122 272.5
40 5.94117647059 0.881188118812 235.058823529
40 5.03703703704 0.977941176471 236.740740741
40 5.6 0.940476190476 123.2
40 5.67567567568 0.9 336.648648649
40 5.56666666667 0.862275449102 204.133333333
40 5.74285714286 0.935323383085 343.542857143
40 5.65 0.898230088496 315.7
40 6.63157894737 0.75 672.842105263
40 5.40540540541 0.985 218.378378378
41 6.10526315789 1.00431034483 412.526315789
41 5.11428571429 0.983240223464 768.342857143
41 5.48484848485 0.806629834254 668.848484848
41 5.75 0.945652173913 786.375
41 5.0243902439 0.81067961165 467.414634146
41 4.79487179487 0.914438502674 989.435897436
41 5.71428571429 0.9625 672.0
41 5.25714285714 0.913043478261 553.028571429
41 6.0 0.949494949495 1274.54545455
41 5.64705882353 1.04166666667 514.352941176
42 6.17142857143 0.925925925926 119.542857143
42 5.75 0.84347826087 223.1
42 5.15384615385 1.12935323383 192.512820513
42 6.61111111111 0.857142857143 142.333333333
42 4.89189189189 1.02762430939 160.756756757
42 5.91428571429 1.08695652174 127.2
42 5.34375 1.13450292398 165.875
42 5.69696969697 0.936170212766 255.151515152
42 4.72222222222 1.13529411765 102.555555556
42 5.16216216216 0.989528795812 178.810810811
43 6.275 0.96015936255 63.4
43 6.79487179487 0.867924528302 62.8717948718
43 5.87804878049 1.0622406639 80.2926829268
43 6.85294117647 0.987124463519 62.5882352941
43 6.35 0.968503937008 63.8
43 6.09756097561 1.008 79.1219512195
43 6.51428571429 0.982456140351 100.0
43 6.35 0.96062992126 144.2
43 6.075 1.0329218107 69.0
43 5.47368421053 1.06730769231 128.421052632
44 5.48571428571 0.947916666667 397.485714286
44 6.4375 0.980582524272 1048.5
44 5.97058823529 1.07389162562 395.647058824
44 6.97222222222 0.808764940239 566.333333333
44 6.18421052632 0.936170212766 480.631578947
44 7.17073170732 0.809523809524 697.365853659
44 6.48717948718 0.936758893281 461.435897436
44 6.48648648649 0.908333333333 285.72972973
44 6.2 0.875 609.7
44 5.76923076923 1.08888888889 161.333333333
45 6.91891891892 0.80078125 160.324324324
45 6.9 0.764492753623 564.1
45 6.27272727273 0.821256038647 367.272727273
45 5.74193548387 0.820224719101 338.967741935
45 6.27027027027 0.840517241379 125.081081081
45 5.9756097561 0.85306122449 99.0243902439
45 6.58974358974 0.894941634241 238.871794872
45 6.92307692308 0.777777777778 166.666666667
45 6.5 0.676113360324 241.578947368
45 6.51612903226 0.881188118812 184.0
46 6.54054054054 0.904958677686 457.189189189
46 6.625 0.883018867925 639.7
46 7.33333333333 0.799242424242 457.111111111
46 6.19512195122 0.976377952756 413.853658537
46 7.05714285714 0.842105263158 276.228571429
46 6.54054054054 0.888429752066 658.918918919
46 5.025 0.900497512438 624.0
46 7.13157894737 0.863468634686 249.578947368
46 6.94736842105 0.837121212121 557.473684211
46 6.25 0.904 524.3
47 6.45945945946 0.995815899582 512.864864865
47 5.68571428571 0.924623115578 1022.85714286
47 6.61111111111 0.936974789916 358.0
47 6.975 0.910394265233 792.4
47 7.08333333333 0.882352941176 450.888888889
47 6.65 0.894736842105 496.2
47 6.3125 0.99504950495 578.375
47 7.38461538462 0.833333333333 436.0
47 6.33333333333 0.813765182186 905.230769231
47 6.45945945946 0.899581589958 540.972972973
48 6.43243243243 0.844537815126 206.486486486
48 5.37837837838 0.904522613065 323.459459459
48 6.07692307692 0.848101265823 268.512820513
48 6.05 0.847107438017 245.3
48 6.87804878049 0.808510638298 190.43902439
48 5.48780487805 0.866666666667 241.56097561
48 7.525 0.700996677741 252.4
48 5.57142857143 0.916666666667 79.1428571429
48 6.14634146341 0.849206349206 93.5609756098
48 6.4 0.87890625 145.4
49 6.33333333333 0.799043062201 70.1818181818
49 6.65625 0.723004694836 222.125
49 6.05 0.913223140496 128.0
49 7.43902439024 0.83606557377 107.609756098
49 6.84615384615 0.771535580524 94.358974359
49 6.77777777778 0.872950819672 75.1111111111
49 7.16666666667 0.833333333333 79.7777777778
49 6.31707317073 0.80694980695 69.756097561
49 6.75757575758 0.748878923767 90.303030303
49 7.0487804878 0.764705882353 64.487804878


==> data_for_plots/progression.txt <==
1 6.33333333333 0.799043062201 70.1818181818
1 6.65625 0.723004694836 222.125
1 6.05 0.913223140496 128.0
1 7.43902439024 0.83606557377 107.609756098
1 6.84615384615 0.771535580524 94.358974359
1 6.77777777778 0.872950819672 75.1111111111
1 7.16666666667 0.833333333333 79.7777777778
1 6.31707317073 0.80694980695 69.756097561
1 6.75757575758 0.748878923767 90.303030303
1 7.0487804878 0.764705882353 64.487804878
0 4.64516129032 0.784722222222 1309.5483871
0 7.85714285714 0.754545454545 3870.0
0 6.25 0.82 2121.16666667
0 6.55555555556 0.737288135593 2966.44444444
0 3.71875 0.72268907563 1289.875
0 6.33333333333 0.715789473684 3717.33333333
0 4.36666666667 0.81679389313 1322.8
0 4.45161290323 0.746376811594 1326.4516129
0 4.46666666667 0.888059701493 1688.8
0 4.125 0.80303030303 1300.375
-0.25 5.08571428571 0.561797752809 1094.51428571
-0.25 9.69230769231 0.666666666667 4001.84615385
-0.25 9.4375 0.549668874172 3138.0
-0.25 10.2 0.56862745098 3421.6
-0.25 5.28125 0.692307692308 1497.375
-0.25 9.36363636364 0.611650485437 4986.90909091
-0.25 8.33333333333 0.506666666667 2830.44444444
-0.25 8.77777777778 0.556962025316 2746.44444444
-0.25 12.0909090909 0.609022556391 4757.45454545
-0.25 8.94444444444 0.627329192547 2723.55555556
-0.5 9.89473684211 0.382978723404 2519.57894737
-0.5 10.2222222222 0.353260869565 2659.11111111
-0.5 9.70588235294 0.460606060606 2934.35294118
-0.5 10.8823529412 0.394594594595 2841.88235294
-0.5 11.35 0.31718061674 2212.8
-0.5 8.0 0.35 3613.33333333
-0.5 9.89473684211 0.43085106383 2529.26315789
-0.5 9.78947368421 0.349462365591 2528.21052632
-0.5 11.6923076923 0.375 3943.38461538
-0.5 12.0588235294 0.419512195122 2750.11764706
-0.75 19.7647058824 0.294642857143 2740.94117647
-0.75 34.8 0.214559386973 2698.4
-0.75 31.1666666667 0.188948306595 2176.22222222
-0.75 6.33333333333 0.684210526316 2993.77777778
-0.75 5.75 1.04347826087 2582.4
-0.75 49.1333333333 0.0881953867028 2444.8
-0.75 35.8235294118 0.133004926108 2297.88235294
-0.75 81.1333333333 0.0690221857025 1421.6
-0.75 6.2 0.870967741935 3670.66666667
-0.75 101.428571429 0.0380281690141 1239.14285714
-1 408.2 0.00342969132778 469.6
-1 330.0 0.00555555555556 684.0
-1 405.2 0.00394866732478 580.0
-1 525.75 0.00142653352354 355.0
-1 467.0 0.00749464668094 1326.0
-1 262.571428571 0.00924918389554 1040.57142857
-1 228.142857143 0.0100187852223 2081.14285714
-1 332.166666667 0.00200702458605 759.333333333
-1 312.2 0.00960922485586 3121.6
-1 305.6 0.0183246073298 3053.6

